FAQ Retrieval using Query-Question Similarity and BERT-Based Query-Answer Relevance

Frequently Asked Question (FAQ) retrieval is an important task where the objective is to retrieve an appropriate Question-Answer (QA) pair from a database based on a user's query. We propose a FAQ retrieval system that considers the similarity between a user's query and a question as well as the relevance between the query and an answer. Although a common approach to FAQ retrieval is to construct labeled data for training, it takes annotation costs. Therefore, we use a traditional unsupervised information retrieval system to calculate the similarity between the query and question. On the other hand, the relevance between the query and answer can be learned by using QA pairs in a FAQ database. The recently-proposed BERT model is used for the relevance calculation. Since the number of QA pairs in FAQ page is not enough to train a model, we cope with this issue by leveraging FAQ sets that are similar to the one in question. We evaluate our approach on two datasets. The first one is localgovFAQ, a dataset we construct in a Japanese administrative municipality domain. The second is StackExchange dataset, which is the public dataset in English. We demonstrate that our proposed method outperforms baseline methods on these datasets.

==> abstract.txt <==
Frequently Asked Question (FAQ) retrieval is an important task where
the objective is to retrieve the appropriate Question-Answer (QA) pair
from a database based on the user's query.  In this study, we propose
a FAQ retrieval system that considers the similarity between a user's
query and a question computed by a traditional unsupervised
information retrieval system, as well as the relevance between the
query and an answer computed by the recently-proposed BERT model.  By
combining the rule-based approach and the flexible neural approach,
the proposed system realizes robust FAQ retrieval.  A common approach
to FAQ retrieval is to construct labeled data for training, which
takes a lot of costs.  However, a FAQ database generally contains a
too small number of QA pairs to train a model.  To surmount this
problem, we leverage FAQ sets that are similar to the one in question.
We construct localgovFAQ dataset based on FAQ pages of administrative
municipalities throughout Japan. In this research, we evaluate our
approach on two datasets, localgovFAQ dataset and StackExchange
dataset, and demonstrate that our proposed method works effectively.

